ChirpOTLE: A Framework for Practical LoRaWAN Security Evaluation

Low-power wide-area networks (LPWANs) are becoming an integral part of the Internet of Things. As a consequence, businesses, administration, and, subsequently, society itself depend on the reliability and availability of these communication networks. Released in 2015, LoRaWAN gained popularity and attracted the focus of security research, revealing a number of vulnerabilities. This lead to the revised LoRaWAN 1.1 specification in late 2017. Most of previous work focused on simulation and theoretical approaches. Interoperability and the variety of implementations complicate the risk assessment for a specific LoRaWAN network. In this paper, we address these issues by introducing ChirpOTLE, a LoRa and LoRaWAN security evaluation framework suitable for rapid iteration and testing of attacks in testbeds and assessing the security of real-world networks.We demonstrate the potential of our framework by verifying the applicability of a novel denial-of-service attack targeting the adaptive data rate mechanism in a testbed using common off-the-shelf hardware. Furthermore, we show the feasibility of the Class B beacon spoofing attack, which has not been demonstrated in practice before.

==> data/beacon-rssi-snr.csv <==
type,rssi_mean,rssi_std,snr_mean,snr_std,n
legit_before,-118.44300518134715,14.529873293043208,-6.2979274611398965,3.44788676811211,386
legit_during,-102.73255813953489,28.428070969330957,-4.459302325581396,4.078955575023813,344
spoofed,-6.308863512778684,0.4759384563314624,8.592169657422513,0.4925365994835545,1839


==> data/beacon-status.csv <==
step_size,period,rssi_mean,rssi_std,snr_mean,snr_std,received,lost,spoofed
1,-1,-119.95,3.3387872049593095,-5.75,2.7726341266023544,1.0,0.0,0.0
1,0,-6.315789473684211,0.46482951928041294,8.631578947368421,0.48237638894272,0.0,0.05,0.95
1,1,-6.25,0.4330127018922193,8.45,0.49749371855331004,0.0,0.0,1.0
1,2,-6.2,0.39999999999999997,8.5,0.5,0.0,0.0,1.0
1,3,-6.25,0.4330127018922193,8.55,0.49749371855331004,0.0,0.0,1.0
1,4,-6.2,0.39999999999999997,8.6,0.4898979485566356,0.0,0.0,1.0
1,5,-6.2,0.39999999999999997,8.6,0.4898979485566356,0.0,0.0,1.0
1,6,-6.25,0.4330127018922193,8.4,0.4898979485566356,0.0,0.0,1.0
1,7,-6.25,0.4330127018922193,8.65,0.47696960070847283,0.0,0.0,1.0
1,8,-6.25,0.4330127018922193,8.7,0.45825756949558394,0.0,0.0,1.0
1,9,-6.2,0.39999999999999997,8.5,0.5916079783099616,0.0,0.0,1.0
1,10,-6.25,0.4330127018922193,8.6,0.4898979485566356,0.0,0.0,1.0
1,11,-6.3,0.45825756949558405,8.75,0.4330127018922193,0.0,0.0,1.0
1,12,-6.25,0.4330127018922193,8.35,0.47696960070847283,0.0,0.0,1.0
1,13,-6.25,0.4330127018922193,8.55,0.49749371855331004,0.0,0.0,1.0
1,14,-6.25,0.4330127018922193,8.65,0.47696960070847283,0.0,0.0,1.0
1,15,-6.15,0.3570714214271425,8.6,0.4898979485566356,0.0,0.0,1.0
1,16,-6.25,0.4330127018922193,8.55,0.49749371855331004,0.0,0.0,1.0
1,17,-6.2,0.39999999999999997,8.65,0.47696960070847283,0.0,0.0,1.0
1,18,-6.25,0.4330127018922193,8.5,0.5,0.0,0.0,1.0
1,19,-6.2,0.39999999999999997,8.4,0.4898979485566356,0.0,0.0,1.0
1,20,-6.3,0.45825756949558405,8.35,0.47696960070847283,0.0,0.0,1.0
1,21,-6.25,0.4330127018922193,8.8,0.39999999999999997,0.0,0.0,1.0
1,22,-6.3,0.45825756949558405,8.65,0.47696960070847283,0.0,0.0,1.0
1,23,-6.25,0.4330127018922193,8.65,0.47696960070847283,0.0,0.0,1.0
1,24,-6.2,0.39999999999999997,8.85,0.3570714214271425,0.0,0.0,1.0
1,25,-6.2,0.39999999999999997,8.6,0.4898979485566356,0.0,0.0,1.0
1,26,-6.2,0.39999999999999997,8.55,0.49749371855331004,0.0,0.0,1.0
1,27,-6.2,0.39999999999999997,8.35,0.47696960070847283,0.0,0.0,1.0
1,28,-6.35,0.47696960070847283,8.5,0.5,0.0,0.0,1.0
1,29,-6.3,0.45825756949558405,8.65,0.47696960070847283,0.0,0.0,1.0
1,30,-6.25,0.4330127018922193,8.65,0.47696960070847283,0.0,0.0,1.0
1,31,-6.2,0.39999999999999997,8.65,0.47696960070847283,0.0,0.0,1.0
1,32,-6.2,0.39999999999999997,8.55,0.49749371855331004,0.0,0.0,1.0
1,33,-6.3,0.45825756949558405,8.65,0.47696960070847283,0.0,0.0,1.0
1,34,-6.3,0.45825756949558405,8.65,0.47696960070847283,0.0,0.0,1.0
1,35,-6.25,0.4330127018922193,8.6,0.4898979485566356,0.0,0.0,1.0
1,36,-6.15,0.3570714214271425,8.6,0.4898979485566356,0.0,0.0,1.0
1,37,-6.25,0.4330127018922193,8.55,0.49749371855331004,0.0,0.0,1.0
1,38,-6.35,0.47696960070847283,8.6,0.4898979485566356,0.0,0.0,1.0
1,39,-6.3,0.45825756949558405,8.65,0.47696960070847283,0.0,0.0,1.0
1,40,-6.25,0.4330127018922193,8.65,0.47696960070847283,0.0,0.0,1.0
1,41,-6.25,0.4330127018922193,8.55,0.49749371855331004,0.0,0.0,1.0
1,42,-6.2631578947368425,0.44034738238635557,8.736842105263158,0.44034738238635557,0.0,0.05,0.95
1,43,-6.3,0.45825756949558405,8.6,0.4898979485566356,0.0,0.0,1.0
1,44,-6.3,0.45825756949558405,8.8,0.39999999999999997,0.0,0.0,1.0
1,45,-6.2,0.39999999999999997,8.6,0.4898979485566356,0.0,0.0,1.0
2,-1,-120.5,3.1841621957571333,-6.166666666666667,2.6299556396765835,0.9,0.1,0.0
2,0,-6.55,0.4974937185533101,8.65,0.47696960070847283,0.0,0.0,1.0
2,1,-6.5,0.5,8.4,0.4898979485566356,0.0,0.0,1.0
2,2,-6.55,0.4974937185533101,8.45,0.49749371855331004,0.0,0.0,1.0
2,3,-6.35,0.7262919523166975,8.7,0.45825756949558405,0.0,0.0,1.0
2,4,-6.45,0.4974937185533101,8.4,0.4898979485566356,0.0,0.0,1.0
2,5,-6.3,0.714142842854285,8.65,0.47696960070847283,0.0,0.0,1.0
2,6,-6.5,0.5,8.55,0.49749371855331004,0.0,0.0,1.0
2,7,-6.5,0.5,8.7,0.45825756949558394,0.0,0.0,1.0
2,8,-6.4,0.4898979485566356,8.45,0.49749371855331004,0.0,0.0,1.0
2,9,-6.35,0.7262919523166975,8.8,0.39999999999999997,0.0,0.0,1.0
2,10,-6.5,0.5,8.6,0.4898979485566356,0.0,0.0,1.0
2,11,-6.45,0.4974937185533101,8.7,0.45825756949558405,0.0,0.0,1.0
2,12,-6.35,0.47696960070847283,8.55,0.49749371855331004,0.0,0.0,1.0
2,13,-6.45,0.4974937185533101,8.65,0.47696960070847283,0.0,0.0,1.0
2,14,-6.4,0.4898979485566356,8.65,0.47696960070847283,0.0,0.0,1.0
2,15,-6.45,0.4974937185533101,8.6,0.4898979485566356,0.0,0.0,1.0
2,16,-6.45,0.4974937185533101,8.55,0.49749371855331004,0.0,0.0,1.0
2,17,-6.4,0.4898979485566356,8.55,0.49749371855331004,0.0,0.0,1.0
2,18,-6.45,0.4974937185533101,8.7,0.45825756949558394,0.0,0.0,1.0
2,19,-6.3,0.45825756949558405,8.5,0.5,0.0,0.0,1.0
2,20,-6.55,0.4974937185533101,8.65,0.47696960070847283,0.0,0.0,1.0
2,21,-6.421052631578948,0.7480352843974681,8.631578947368421,0.48237638894272,0.0,0.05,0.95
2,22,-6.45,0.4974937185533101,8.7,0.45825756949558394,0.0,0.0,1.0
2,23,-6.55,0.4974937185533101,8.55,0.49749371855331004,0.0,0.0,1.0
2,24,-6.45,0.4974937185533101,8.55,0.49749371855331004,0.0,0.0,1.0
3,-1,-121.1,2.0223748416156684,-6.8,1.7776388834631176,1.0,0.0,0.0
3,0,-6.25,0.4330127018922193,8.6,0.4898979485566356,0.0,0.0,1.0
3,1,-6.25,0.4330127018922193,8.65,0.47696960070847283,0.0,0.0,1.0
3,2,-6.2,0.39999999999999997,8.6,0.4898979485566356,0.0,0.0,1.0
3,3,-6.15,0.3570714214271425,8.8,0.39999999999999997,0.0,0.0,1.0
3,4,-6.15,0.3570714214271425,8.45,0.49749371855331004,0.0,0.0,1.0
3,5,-6.2,0.39999999999999997,8.75,0.4330127018922193,0.0,0.0,1.0
3,6,-6.25,0.4330127018922193,8.7,0.45825756949558405,0.0,0.0,1.0
3,7,-6.25,0.4330127018922193,8.45,0.49749371855331004,0.0,0.0,1.0
3,8,-6.25,0.4330127018922193,8.5,0.5,0.0,0.0,1.0
3,9,-6.15,0.3570714214271425,8.45,0.49749371855331004,0.0,0.0,1.0
3,10,-6.25,0.4330127018922193,8.65,0.47696960070847283,0.0,0.0,1.0
3,11,-6.2,0.39999999999999997,8.6,0.4898979485566356,0.0,0.0,1.0
3,12,-6.2,0.39999999999999997,8.7,0.45825756949558405,0.0,0.0,1.0
3,13,-6.25,0.4330127018922193,8.55,0.49749371855331004,0.0,0.0,1.0
3,14,-6.157894736842105,0.36464227527765836,8.578947368421053,0.49372797471825564,0.0,0.05,0.95
3,15,-6.3,0.45825756949558405,8.65,0.47696960070847283,0.0,0.0,1.0
3,16,-6.2,0.39999999999999997,8.55,0.49749371855331004,0.0,0.0,1.0
3,17,-6.2,0.39999999999999997,8.75,0.4330127018922193,0.0,0.0,1.0
4,-1,-119.25,3.1444395367060247,-5.4,2.90516780926679,1.0,0.0,0.0
4,0,nan,nan,nan,nan,0.0,0.9,0.1
4,1,nan,nan,nan,nan,0.0,0.9,0.1
4,2,nan,nan,nan,nan,0.0,0.9,0.1
4,3,nan,nan,nan,nan,0.0,0.9,0.1
4,4,nan,nan,nan,nan,0.0,0.9,0.1
4,5,nan,nan,nan,nan,0.0,0.9,0.1
4,6,-25.0,13.203534880225574,4.666666666666667,3.2998316455372216,0.2,0.7,0.1
4,7,-42.85,12.301524295793593,3.1,2.118962010041709,0.9,0.0,0.1
4,8,-63.5,19.337786843379984,-0.2,3.171750305430741,0.9,0.0,0.1
4,9,-93.52631578947368,30.47754725083029,-3.736842105263158,4.8214663118310686,0.85,0.05,0.1
4,10,-107.47368421052632,34.726553500247334,-4.052631578947368,4.925483510441827,0.85,0.05,0.1
4,11,-107.21052631578948,34.52471113087494,-3.736842105263158,4.940084223266238,0.85,0.05,0.1
4,12,-107.10526315789474,34.618058470965245,-3.736842105263158,4.788606052123903,0.85,0.05,0.1
4,13,-107.4,33.70667589662321,-4.35,4.860812689252693,0.9,0.0,0.1
6,-1,-119.47058823529412,4.434061304715942,-6.176470588235294,3.485014880846735,0.85,0.15,0.0
6,0,nan,nan,nan,nan,0.0,1.0,0.0
6,1,nan,nan,nan,nan,0.0,0.95,0.05
6,2,nan,nan,nan,nan,0.0,0.9,0.1
6,3,nan,nan,nan,nan,0.0,0.85,0.15
6,4,-37.85,13.241129105933526,3.05,2.5588083163847974,0.85,0.0,0.15
6,5,-66.11764705882354,28.148518617256233,-0.8823529411764706,4.600285834356978,0.7,0.15,0.15
6,6,-102.85,40.74343505400594,-4.35,6.405271266699015,0.85,0.0,0.15
6,7,-100.11111111111111,41.777039000560116,-3.388888888888889,6.093155439497384,0.75,0.1,0.15
6,8,-102.75,40.47823489234678,-3.95,5.877712139940165,0.85,0.0,0.15
6,9,-102.3157894736842,41.702016399032225,-4.473684210526316,6.377331739121254,0.8,0.05,0.15
6,10,-101.89473684210526,41.55515641807582,-4.0,6.3328716359874795,0.8,0.05,0.15
8,-1,-120.88235294117646,3.5294117647058822,-7.411764705882353,2.9913369729626167,0.85,0.15,0.0
8,0,nan,nan,nan,nan,0.0,0.95,0.05
8,1,nan,nan,nan,nan,0.0,0.95,0.05
8,2,nan,nan,nan,nan,0.0,0.95,0.05
8,3,-50.5,10.945572417902847,1.0,2.848001248439177,0.85,0.1,0.05
8,4,-114.65,24.82997180828041,-6.1,4.205948168962618,0.95,0.0,0.05
8,5,-120.22222222222223,3.2413226990699604,-6.777777777777778,2.739739556875101,0.9,0.1,0.0
8,6,-113.88888888888889,26.32676898960635,-5.944444444444445,4.539606226464805,0.85,0.1,0.05
8,7,-114.0,25.43309075325211,-5.631578947368421,4.415409932876703,0.9,0.05,0.05
8,8,-113.66666666666667,26.396548595939162,-5.666666666666667,4.910306620885412,0.85,0.1,0.05


==> data/channel-baseline-aggregated-freq.csv <==
datarate,sent,recv,perc_recv,rssi_mean,rssi_std,snr_mean,snr_std
0,300,298,0.9933333333333333,-124.38590604026845,1.1242011412272581,-9.459395973154361,0.79109704491954
1,300,298,0.9933333333333333,-124.96644295302013,1.0676204952666595,-10.224161073825504,0.8889063491421105
2,300,297,0.99,-125.53535353535354,1.0312928499474925,-10.702693602693602,0.8436290157537855
3,300,286,0.9533333333333334,-126.4090909090909,1.0596482521615198,-11.327972027972027,0.7984605462844175
4,300,84,0.28,-125.79761904761905,1.0665896018079342,-10.605952380952383,0.5598365387444614
5,300,0,0.0,0,0,0,0


==> data/channel-baseline.csv <==
freq,datarate,sent,recv,perc_recv,rssi_mean,rssi_std,snr_mean,snr_std
868100000,0,107,106,0.9906542056074766,-124.70754716981132,1.2206322297186156,-8.731132075471699,0.37071150547550974
868300000,0,95,95,1.0,-123.82105263157895,1.0460849051625134,-9.490526315789472,0.6531016982483263
868500000,0,98,97,0.9897959183673469,-124.58762886597938,0.8464915746603028,-10.224742268041236,0.43411978199643136
868100000,1,103,101,0.9805825242718447,-124.84158415841584,1.1321815729839846,-9.371287128712872,0.41965016870216526
868300000,1,98,98,1.0,-124.60204081632654,0.9661600399643028,-10.173469387755102,0.6188453732570568
868500000,1,99,99,1.0,-125.45454545454545,0.901992488856801,-11.144444444444442,0.47762506368388463
868100000,2,97,96,0.9896907216494846,-125.65625,1.2232821713870161,-9.860416666666667,0.6002567448369258
868300000,2,100,100,1.0,-125.26,0.8901685233707153,-10.714999999999998,0.45417507637473903
868500000,2,103,101,0.9805825242718447,-125.6930693069307,0.8982113607953841,-11.49108910891089,0.500118601755602
868100000,3,109,108,0.9908256880733946,-126.70370370370371,1.2267033453095701,-10.625,0.5326601654449596
868300000,3,100,99,0.99,-125.91919191919192,0.7999591867969023,-11.447474747474747,0.5166604954359567
868500000,3,91,79,0.8681318681318682,-126.62025316455696,0.8613177638584305,-12.139240506329111,0.4837662688904625
868100000,4,93,54,0.5806451612903226,-126.11111111111111,1.065740338513938,-10.401851851851852,0.5042378703588002
868300000,4,111,24,0.21621621621621623,-125.375,0.6959705453537527,-10.949999999999998,0.4600724580614088
868500000,4,96,6,0.0625,-124.66666666666667,0.9428090415820634,-11.066666666666668,0.4384315479321971
868100000,5,89,0,0.0,0,0,0,0
868300000,5,111,0,0.0,0,0,0,0
868500000,5,100,0,0.0,0,0,0,0


==> data/downlink-availability.csv <==
step_size,period,availability
1,-1,0.95
1,0,0.9
1,1,0.95
1,2,1.0
1,3,1.0
1,4,1.0
1,5,1.0
1,6,0.95
1,7,1.0
1,8,0.85
1,9,0.1
1,10,0.0
1,11,0.0
1,12,0.0
1,13,0.0
1,14,0.0
1,15,0.0
1,16,0.0
1,17,0.0
1,18,0.0
1,19,0.0
1,20,0.0
1,21,0.0
1,22,0.0
1,23,0.0
1,24,0.0
1,25,0.0
1,26,0.0
1,27,0.0
1,28,0.0
1,29,0.0
1,30,0.0
1,31,0.0
1,32,0.0
1,33,0.0
1,34,0.0
1,35,0.0
1,36,0.0
1,37,0.0
1,38,0.0
1,39,0.0
1,40,0.0
1,41,0.0
1,42,0.0
1,43,0.0
1,44,0.0
1,45,0.0
2,-1,1.0
2,0,1.0
2,1,1.0
2,2,0.95
2,3,0.0
2,4,0.0
2,5,0.0
2,6,0.0
2,7,0.0
2,8,0.0
2,9,0.0
2,10,0.0
2,11,0.0
2,12,0.0
2,13,0.0
2,14,0.0
2,15,0.0
2,16,0.0
2,17,0.0
2,18,0.0
2,19,0.0
2,20,0.0
2,21,0.0
2,22,0.0
2,23,0.0
2,24,0.0
3,-1,0.95
3,0,1.0
3,1,0.95
3,2,0.0
3,3,0.0
3,4,0.0
3,5,0.0
3,6,0.0
3,7,0.0
3,8,0.0
3,9,0.0
3,10,0.0
3,11,0.0
3,12,0.0
3,13,0.0
3,14,0.0
3,15,0.0
3,16,0.0
3,17,0.0
4,-1,0.95
4,0,0.95
4,1,0.85
4,2,0.85
4,3,0.9
4,4,0.9
4,5,0.9
4,6,0.9
4,7,0.9
4,8,0.9
4,9,0.85
4,10,0.9
4,11,0.9
4,12,0.8
4,13,0.8
6,-1,0.85
6,0,0.9
6,1,0.75
6,2,0.8
6,3,0.75
6,4,0.75
6,5,0.65
6,6,0.8
6,7,0.75
6,8,0.65
6,9,0.75
6,10,0.8
8,-1,0.8
8,0,0.9
8,1,0.9
8,2,0.95
8,3,0.8
8,4,0.95
8,5,0.9
8,6,0.9
8,7,0.85
8,8,0.8


==> data/frame-transmission-time.csv <==
payload_length,DR6,DR5,DR4,DR3,DR2,DR1,DR0
1,12.928000,25.856000,51.712000,103.424000,206.848000,413.696000,827.392000
2,15.488000,30.976000,51.712000,103.424000,206.848000,413.696000,827.392000
3,15.488000,30.976000,61.952000,103.424000,206.848000,413.696000,827.392000
4,15.488000,30.976000,61.952000,123.904000,206.848000,413.696000,827.392000
5,15.488000,30.976000,61.952000,123.904000,247.808000,495.616000,827.392000
6,18.048000,36.096000,61.952000,123.904000,247.808000,495.616000,991.232000
7,18.048000,36.096000,72.192000,123.904000,247.808000,495.616000,991.232000
8,18.048000,36.096000,72.192000,123.904000,247.808000,495.616000,991.232000
9,20.608000,41.216000,72.192000,144.384000,247.808000,495.616000,991.232000
10,20.608000,41.216000,72.192000,144.384000,288.768000,577.536000,991.232000
11,20.608000,41.216000,82.432000,144.384000,288.768000,577.536000,1155.072000
12,20.608000,41.216000,82.432000,144.384000,288.768000,577.536000,1155.072000
13,23.168000,46.336000,82.432000,164.864000,288.768000,577.536000,1155.072000
14,23.168000,46.336000,82.432000,164.864000,288.768000,659.456000,1155.072000
15,23.168000,46.336000,92.672000,164.864000,329.728000,659.456000,1155.072000
16,25.728000,51.456000,92.672000,164.864000,329.728000,659.456000,1318.912000
17,25.728000,51.456000,92.672000,164.864000,329.728000,659.456000,1318.912000
18,25.728000,51.456000,92.672000,185.344000,329.728000,659.456000,1318.912000
19,25.728000,51.456000,102.912000,185.344000,329.728000,741.376000,1318.912000
20,28.288000,56.576000,102.912000,185.344000,370.688000,741.376000,1318.912000
21,28.288000,56.576000,102.912000,185.344000,370.688000,741.376000,1482.752000
22,28.288000,56.576000,102.912000,205.824000,370.688000,741.376000,1482.752000
23,30.848000,61.696000,113.152000,205.824000,370.688000,823.296000,1482.752000
24,30.848000,61.696000,113.152000,205.824000,370.688000,823.296000,1482.752000
25,30.848000,61.696000,113.152000,205.824000,411.648000,823.296000,1482.752000
26,30.848000,61.696000,113.152000,205.824000,411.648000,823.296000,1646.592000
27,33.408000,66.816000,123.392000,226.304000,411.648000,823.296000,1646.592000
28,33.408000,66.816000,123.392000,226.304000,411.648000,905.216000,1646.592000
29,33.408000,66.816000,123.392000,226.304000,411.648000,905.216000,1646.592000
30,35.968000,71.936000,123.392000,226.304000,452.608000,905.216000,1646.592000
31,35.968000,71.936000,133.632000,246.784000,452.608000,905.216000,1810.432000
32,35.968000,71.936000,133.632000,246.784000,452.608000,987.136000,1810.432000
33,35.968000,71.936000,133.632000,246.784000,452.608000,987.136000,1810.432000
34,38.528000,77.056000,133.632000,246.784000,452.608000,987.136000,1810.432000
35,38.528000,77.056000,143.872000,246.784000,493.568000,987.136000,1810.432000
36,38.528000,77.056000,143.872000,267.264000,493.568000,987.136000,1974.272000
37,41.088000,82.176000,143.872000,267.264000,493.568000,1069.056000,1974.272000
38,41.088000,82.176000,143.872000,267.264000,493.568000,1069.056000,1974.272000
39,41.088000,82.176000,154.112000,267.264000,493.568000,1069.056000,1974.272000
40,41.088000,82.176000,154.112000,287.744000,534.528000,1069.056000,1974.272000
41,43.648000,87.296000,154.112000,287.744000,534.528000,1150.976000,2138.112000
42,43.648000,87.296000,154.112000,287.744000,534.528000,1150.976000,2138.112000
43,43.648000,87.296000,164.352000,287.744000,534.528000,1150.976000,2138.112000
44,46.208000,92.416000,164.352000,287.744000,534.528000,1150.976000,2138.112000
45,46.208000,92.416000,164.352000,308.224000,575.488000,1150.976000,2138.112000
46,46.208000,92.416000,164.352000,308.224000,575.488000,1232.896000,2301.952000
47,46.208000,92.416000,174.592000,308.224000,575.488000,1232.896000,2301.952000
48,48.768000,97.536000,174.592000,308.224000,575.488000,1232.896000,2301.952000
49,48.768000,97.536000,174.592000,328.704000,575.488000,1232.896000,2301.952000
50,48.768000,97.536000,174.592000,328.704000,616.448000,1314.816000,2301.952000
51,51.328000,102.656000,184.832000,328.704000,616.448000,1314.816000,2465.792000
52,51.328000,102.656000,184.832000,328.704000,616.448000,1314.816000,2465.792000
53,51.328000,102.656000,184.832000,328.704000,616.448000,1314.816000,2465.792000
54,51.328000,102.656000,184.832000,349.184000,616.448000,1314.816000,2465.792000
55,53.888000,107.776000,195.072000,349.184000,657.408000,1396.736000,2465.792000
56,53.888000,107.776000,195.072000,349.184000,657.408000,1396.736000,2629.632000
57,53.888000,107.776000,195.072000,349.184000,657.408000,1396.736000,2629.632000
58,56.448000,112.896000,195.072000,369.664000,657.408000,1396.736000,2629.632000
59,56.448000,112.896000,205.312000,369.664000,657.408000,1478.656000,2629.632000
60,56.448000,112.896000,205.312000,369.664000,698.368000,1478.656000,2629.632000
61,56.448000,112.896000,205.312000,369.664000,698.368000,1478.656000,2793.472000
62,59.008000,118.016000,205.312000,369.664000,698.368000,1478.656000,2793.472000
63,59.008000,118.016000,215.552000,390.144000,698.368000,1478.656000,2793.472000
64,59.008000,118.016000,215.552000,390.144000,698.368000,1560.576000,2793.472000
65,61.568000,123.136000,215.552000,390.144000,739.328000,1560.576000,2793.472000
66,61.568000,123.136000,215.552000,390.144000,739.328000,1560.576000,2957.312000
67,61.568000,123.136000,225.792000,410.624000,739.328000,1560.576000,2957.312000
68,61.568000,123.136000,225.792000,410.624000,739.328000,1642.496000,2957.312000
69,64.128000,128.256000,225.792000,410.624000,739.328000,1642.496000,2957.312000
70,64.128000,128.256000,225.792000,410.624000,780.288000,1642.496000,2957.312000
71,64.128000,128.256000,236.032000,410.624000,780.288000,1642.496000,3121.152000
72,66.688000,133.376000,236.032000,431.104000,780.288000,1642.496000,3121.152000
73,66.688000,133.376000,236.032000,431.104000,780.288000,1724.416000,3121.152000
74,66.688000,133.376000,236.032000,431.104000,780.288000,1724.416000,3121.152000
75,66.688000,133.376000,246.272000,431.104000,821.248000,1724.416000,3121.152000
76,69.248000,138.496000,246.272000,451.584000,821.248000,1724.416000,3284.992000
77,69.248000,138.496000,246.272000,451.584000,821.248000,1806.336000,3284.992000
78,69.248000,138.496000,246.272000,451.584000,821.248000,1806.336000,3284.992000
79,71.808000,143.616000,256.512000,451.584000,821.248000,1806.336000,3284.992000
80,71.808000,143.616000,256.512000,451.584000,862.208000,1806.336000,3284.992000
81,71.808000,143.616000,256.512000,472.064000,862.208000,1806.336000,3448.832000
82,71.808000,143.616000,256.512000,472.064000,862.208000,1888.256000,3448.832000
83,74.368000,148.736000,266.752000,472.064000,862.208000,1888.256000,3448.832000
84,74.368000,148.736000,266.752000,472.064000,862.208000,1888.256000,3448.832000
85,74.368000,148.736000,266.752000,492.544000,903.168000,1888.256000,3448.832000
86,76.928000,153.856000,266.752000,492.544000,903.168000,1970.176000,3612.672000
87,76.928000,153.856000,276.992000,492.544000,903.168000,1970.176000,3612.672000
88,76.928000,153.856000,276.992000,492.544000,903.168000,1970.176000,3612.672000
89,76.928000,153.856000,276.992000,492.544000,903.168000,1970.176000,3612.672000
90,79.488000,158.976000,276.992000,513.024000,944.128000,1970.176000,3612.672000
91,79.488000,158.976000,287.232000,513.024000,944.128000,2052.096000,3776.512000
92,79.488000,158.976000,287.232000,513.024000,944.128000,2052.096000,3776.512000
93,82.048000,164.096000,287.232000,513.024000,944.128000,2052.096000,3776.512000
94,82.048000,164.096000,287.232000,533.504000,944.128000,2052.096000,3776.512000
95,82.048000,164.096000,297.472000,533.504000,985.088000,2134.016000,3776.512000
96,82.048000,164.096000,297.472000,533.504000,985.088000,2134.016000,3940.352000
97,84.608000,169.216000,297.472000,533.504000,985.088000,2134.016000,3940.352000
98,84.608000,169.216000,297.472000,533.504000,985.088000,2134.016000,3940.352000
99,84.608000,169.216000,307.712000,553.984000,985.088000,2134.016000,3940.352000

